Core-Collapse supernovae and its progenitors

Massive stars unable to sustain gravitational collapse, at the end of nuclear burning stage, turns out into core-collapse supernovae, leaving behind compact objects like neutron stars or black holes. The progenitor properties like mass and metallicity primarily governs the explosion parameters and type of compact remnant. In this contribution we summarize observational study of three Core Collapse type IIP SNe 2012aw, 2013ab and 2013ej, which are rigorously observed from ARIES and other Indian observatories and discuss their progenitor and explosion properties.

==> README.txt <==
Dear Participants,
Please go through the following instructions while preparing the proceeding
manuscript for RETCO-II to be published in ASI Conference Series.
All the contributions will be refereed.

(1) Keep the basi style file (basi.cls) in the working directory
(2) Please name the manuscript file as firstauthor.tex
example an author list of S. Das and R. Akhtar should be similar to
sdas.tex
(3) Please prepare all the figures in ps/eps format and
    name them as firstauthor_01.ps/firstauthor_01.eps
(4) Page limit:
	(a) 30 & 35 min lecture: 6 pages
	(b) 25 min lecture: 4 pages
	(c) Posters, 10, 15, 20 min lectures: 2 pages
(5) Submission dead line: 7th July 2015

Please submit your contributions within the deadline so that we can publish
the proceedings within 2015. 

Thanking You
With Best Regards
Indranil Chattopadhyay

